Samart's conjecture n_4(81)=40M_7: the exact CM evaluation and the two obstructions. A status report

This note archives the status of Samart's Table-6 conjecture $n_4(81)=40M_7$, $M_7:=L'(g_7,0)$, where $g_7(\tau)=\eta(\tau)^3\eta(7\tau)^3$ is the newform of $S_3(\Gamma_0(7),\chi_{-7})$ and $n_4(s):=4m(x^4+y^4+z^4+1+s^{1/4}xyz)$. The conjecture is the cleanest of Samart's open interior-point entries (discriminant $-7$, class number $1$, a single $L$-value), and it was dropped as a theorem target in the companion paper, where the two $n_2$-family conjectures were proved. We record what is proved and precisely where those methods fail. First, a complete proof of the $L$-value side (P1): at the CM point $\tau_2=(7+\sqrt{-7})/4$ the Eisenstein--Kronecker expression underlying Samart's formula evaluates exactly to $\mathrm{EK}_4(\tau_2)=40M_7$, via lattice sums over the ring of integers of $\mathbb{Q}(\sqrt{-7})$ and the principal ideal $(\bar\varpi)$, with an exact cancellation of the parasitic $\zeta_K(2)$-terms. Second, two quantitative obstructions to the remaining half $n_4(81)=\mathrm{EK}_4(\tau_2)$: the critical image of the $n_4$-family is a two-dimensional astroid disc containing the parameter $c=3$ in its interior (in contrast to the one-dimensional slit $[0,64]$ of the $n_2$-family), so no continuation path can approach the CM point; and Samart's $U$-series converges on all of the upper half-plane but leaves the geometric sheet of the holomorphic Mahler measure everywhere below $\mathrm{Im}\,\tau=1/\sqrt{2}$, so the premise of the differential-comparison continuation fails. A 20-digit direct torus integration then decides the conjecture numerically: $n_4(81)-40M_7=+0.0586706795972872...$, five orders of magnitude above the integration error floor, so the identity as literally stated is refuted; a closed form for the true value $n_4(81)$ remains open and appears to require regulator/monodromy machinery.

==> n4_departure.dat <==
# n4_departure.dat -- Figure 2 data for formal2.tex
# generated by gen_fig_n4.py: 61 ordinates y in [0.30,1.50];
# eta/c/EK4 at mpmath 30 dps; direct integral by z-Jensen +
# midpoint trapezoid (numpy float64 batched roots, validated
# vs mpmath quad to 1.5e-11 at c=4.94, 2.7e-7 at c=4.028).
y ek4 fourm
0.3 21.84364437993903942200697 10.474241197108373
0.32 18.44090975309248312072234 9.821836907569537
0.34 15.79930321560833594090919 9.247746653512335
0.36 13.72129017543090609001714 8.739627968506058
0.38 12.06852693817957863095672 8.287903490801094
0.4 10.74212576770506344887156 7.885068074333118
0.42 9.67007537414842241339956 7.52518770511053
0.44 8.799032058658603164265942 7.203530597909662
0.46 8.088850125343287486255599 6.916291687843092
0.48 7.508868726029355598455808 6.660384571380824
0.5 7.035348051051516057168751 6.433283065833948
0.52 6.649671413636072568301932 6.232899820033537
0.54 6.337066146285336227168882 6.057492916228145
0.56 6.085681224130591685281907 5.905593803716666
0.58 5.885913559892296254882152 5.775951590589718
0.6 5.729909874487262770663253 5.667489932176392
0.62 5.61119403214437056263032 5.57927364451675
0.64 5.524385061052041804890935 5.510482835393905
0.66 5.46498144349873721631804 5.460392848033957
0.68 5.429194348710169800647313 5.42835869675439
0.7 5.413817385645039617148528 5.413802969703195
0.72 5.416123880883466881636242 5.41612388088347
0.74 5.43378510635093257560974 5.4337851063509355
0.76 5.464804605510435145236949 5.4648046055104365
0.78 5.507465005895316486196049 5.50746500589532
0.8 5.560284604434401521900467 5.560284604434404
0.82 5.621981669095914318892897 5.621981669095916
0.84 5.691444884832714814426709 5.691444884832717
0.86 5.767708731904033193209108 5.767708731904036
0.88 5.849932854450010848297096 5.849932854450014
0.9 5.937384680945819380114296 5.937384680945821
0.92 6.02942471323542061417747 6.029424713235424
0.94 6.125494019782057695741192 6.12549401978206
0.96 6.225103560689282817526177 6.225103560689287
0.98 6.327825043614621369907982 6.327825043614624
1.0 6.43328306583394582996822 6.433283065833948
1.02 6.54114834206477937666658 6.5411483420647825
1.04 6.651131852943616580753127 6.651131852943619
1.06 6.76297977732184576505999 6.762979777321847
1.08 6.876469094344290633326274 6.876469094344294
1.1 6.991403759781403883418215 6.991403759781406
1.12 7.107611376202675406493487 7.107611376202677
1.14 7.224940288999929562265578 7.224940288999932
1.16 7.343257050533828248654075 7.343257050533831
1.18 7.462444203205514744032422 7.462444203205516
1.2 7.582398339377909469751997 7.582398339377912
1.22 7.703028402048235429611417 7.703028402048238
1.24 7.824254195211826051146424 7.824254195211828
1.26 7.946005077122449749948921 7.946005077122453
1.28 8.068218813279086066386359 8.068218813279088
1.3 8.190840569060624712728177 8.190840569060626
1.32 8.313822024575530720033569 8.313822024575533
1.34 8.437120596564365435548824 8.437120596564368
1.36 8.56069875414768399202284 8.560698754147687
1.38 8.684523416898547171770774 8.68452341689855
1.4 8.808565425177763099011646 8.808565425177767
1.42 8.932799073934417948054664 8.93279907393442
1.44 9.057201702272239768625663 9.057201702272243
1.46 9.181753332037394135538246 9.181753332037395
1.48 9.306436349515304790462633 9.306436349515307
1.5 9.431235225049872250534902 9.431235225049875

